L-GALAXIES 2020: The formation and chemical evolution of stellar haloes in Milky Way Analogues and galaxy clusters

We present an analysis of the formation and chemical evolution of stellar haloes around (a) Milky Way Analogue (MWA) galaxies and (b) galaxy clusters in the L-Galaxies 2020 semi-analytic model of galaxy evolution. Observed stellar halo properties are better reproduced when assuming a gradual stripping model for the removal of cold gas and stars from satellites, compared to an instantaneous stripping model. The slope of the stellar mass -- metallicity relation for MWA stellar haloes is in good agreement with that observed in the local Universe. This extends the good agreement between L-Galaxies 2020 and metallicity observations from the gas and stars inside galaxies to those outside. Halo stars contribute on average only $\sim{}0.1$ per cent of the total circumgalactic medium (CGM) enrichment by $z=0$ in MWAs, ejecting predominantly carbon produced by AGB stars. Around a quarter of MWAs have a single `significant progenitor' with a mean mass of $\sim{}2.3\times{}10^{9}M_{\odot}$, similar to that measured for Gaia Enceladus. For galaxy clusters, L-Galaxies 2020 shows good correspondence with observations of stellar halo mass fractions, but slightly over-predicts stellar masses. Assuming a Navarro-Frenk-White profile for the stellar halo mass distribution provides the best agreement. On average, the intracluster stellar component (ICS) is responsible for 5.4 per cent of the total intracluster medium (ICM) iron enrichment, exceeding the contribution from the brightest cluster galaxy (BCG) by $z=0$. We find that considering gradual stripping of satellites and realistic radial profiles is crucial for accurately modelling stellar halo formation on all scales in semi-analytic models.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
